Performance Characterization of Frequency-Selective Wireless Power Transfer Toward Scalable Untethered Magnetic Actuation

Frequency-selective wireless power transfer provides a feasible route to enable independent actuation and control of multiple untethered robots in a common workspace; however, the scalability remains unquantified, particularly the maximum number of resonators that can be reliably addressed within a given frequency bandwidth. To address this, we formulate the relationship between resonator quality factor (Q-factor) and the number of individually addressable inductor-capacitor (LC) resonant energy harvesters within a fixed radio-frequency (RF) spectrum, and we convert selectively activated harvested energy into mechanical motion. We theoretically proved and experimentally demonstrated that scalability depends primarily on the Q-factor. For this proof-of-concept study, we define effective series resistance as a function of frequency allocating bandwidths to discrete actuators. We provide design equations for scaling untethered magnetic actuation with Q-factor optimization. Resonator networks spanning bandwidths from 100kHz to 1MHz were analyzed to quantify how increasing the number of resonators affects independent addressability. We validated the approach experimentally by fabricating three centimeter-scale untethered actuators that selectively trigger the motion of mechanical beams at 734kHz, 785kHz, and 855kHz. We also characterized the generated mechanical force and the activation bandwidth of each actuator, confirming that no unintended cross-triggering occurred.

==> fig/LC_Data.txt <==
Freq Vrms734 Err734 Vrms785 Err785 Vrms855 Err855 VrmsCH1 ErrCH1 VrmsCH2 ErrCH2 VrmsCH3 ErrCH3
600 0.110 0.0317 0.043 0.0225 0.035 0.041956 nan nan nan nan nan nan 
615 0.133 nan 0.072 nan 0.040 nan nan nan nan nan nan nan 
630 0.162 nan 0.081 nan 0.047 nan nan nan nan nan nan nan 
645 0.201 nan 0.092 nan 0.057 nan nan nan nan nan nan nan 
660 0.259 nan 0.107 nan 0.071 nan nan nan nan nan nan nan 
675 0.342 0.0517 0.126 0.0377 0.085 0.05635 nan nan nan nan nan nan 
690 0.490 nan 0.150 nan 0.103 nan nan nan nan nan nan nan 
705 0.812 nan 0.183 nan 0.124 nan nan nan nan nan nan nan 
720 0.997 nan 0.231 nan 0.151 nan nan nan nan nan nan nan 
735 1.03 0.01 0.304 0.08025 0.188 0.075956 nan nan nan nan nan nan 
750 0.994 nan 0.440 nan 0.236 nan nan nan nan nan nan nan 
765 0.699 nan 0.745 nan 0.305 nan nan nan nan nan nan nan 
780 0.505 nan 1.06 nan  0.414 nan nan nan nan nan nan nan 
795 0.398 0.006 1.04 0.0428 0.595 0.14637 nan nan nan nan nan nan 
810 0.328 nan  0.701 nan 0.888 nan nan nan nan nan nan nan 
825 0.284 nan 0.458 nan 1.00 nan nan nan nan nan nan nan 
840 0.247 nan  0.343 nan 1.04 nan nan nan nan nan nan nan 
855 0.220 nan 0.277 nan 1.03 nan nan nan nan nan nan nan 
870 0.198 0.007 0.235 0.04957 0.841 0.104532 nan nan nan nan nan nan 
885 0.180 nan 0.202 nan 0.612 nan nan nan nan nan nan nan 
900 0.165 nan 0.178 nan 0.487 nan nan nan nan nan nan nan 
915 0.152 nan 0.161 nan 0.405 nan nan nan nan nan nan nan 
930 0.139 nan 0.145 nan 0.357 nan nan nan nan nan nan nan 
945 0.130 0.01 0.132 0.02715 0.316 0.03647 nan nan nan nan nan nan 
960 0.121 nan 0.118 nan 0.286 nan nan nan nan nan nan nan 
975 0.105 nan 0.110 nan 0.258 nan nan nan nan nan nan nan 
990 0.087 nan 0.098 nan 0.233 nan nan nan nan nan nan nan 
1005 0.078 0.017 0.088 0.01562 0.220 0.02829 nan nan nan nan nan nan 
1020 nan nan nan nan nan nan 0.415 nan 0.42466 0.091134 0.37467 0.0975
1035 nan nan nan nan nan nan 0.441 nan 0.483 0.091947 0.41733 0.10218
1050 nan nan nan nan nan nan 0.477 0.00636 0.565 0.10809 0.488 0.11985
1065 nan nan nan nan nan nan 0.527 nan 0.72433 0.114823 0.58467 0.14436
1080 nan nan nan nan nan nan 0.601 0.0056569 1.07267 0.107058 0.76167 0.18526
1095 nan nan nan nan nan nan 0.719 nan 1.9 0.3534 1.136 0.29371
1104 nan nan nan nan nan nan 0.866 nan 2.62 0.0721 1.54333 0.36116
1110 nan nan nan nan nan nan 0.9525 0.02758 2.12 0.036056 2.08 0.44508
1120 nan nan nan nan nan nan nan nan nan nan 2.90667 0.51733
1125 nan nan nan nan nan nan 1.51 0.0424 0.89 0.15 2.69333 0.48748
1140 nan nan nan nan nan nan 2.73 0.09899 0.464667 0.094208 1.32667 0.26407
1155 nan nan nan nan nan nan 1.505 0.035355 0.32963 0.074769 0.7776 0.14428
1170 nan nan nan nan nan nan 0.708 0.05586 0.1953 0.054169 0.51033 0.09386
1185 nan nan nan nan nan nan 0.4115 0.03606244 0.1303 0.035852 0.37733 0.06772
1200 nan nan nan nan nan nan 0.2645 nan 0.08933 0.021939 0.29 0.0522
